Integrating Random Effects in Variational Autoencoders for Dimensionality Reduction of Correlated Data

Variational Autoencoders (VAE) are widely used for dimensionality reduction of large-scale tabular and image datasets, under the assumption of independence between data observations. In practice, however, datasets are often correlated, with typical sources of correlation including spatial, temporal and clustering structures. Inspired by the literature on linear mixed models (LMM), we propose LMMVAE -- a novel model which separates the classic VAE latent model into fixed and random parts. While the fixed part assumes the latent variables are independent as usual, the random part consists of latent variables which are correlated between similar clusters in the data such as nearby locations or successive measurements. The classic VAE architecture and loss are modified accordingly. LMMVAE is shown to improve squared reconstruction error and negative likelihood loss significantly on unseen data, with simulated as well as real datasets from various applications and correlation scenarios. It also shows improvement in the performance of downstream tasks such as supervised classification on the learned representations.

==> images/lmmvae_scheme.tikz <==
\documentclass{standalone}
\usepackage{tikz}
\usetikzlibrary{positioning, arrows.meta, calc}

\begin{document}
	\tikzset
	{
		decoderShape/.pic =
		{
			\draw (0,0) -- (0,\decSHeight) -- (\decWidth,\decBHeight) -- (\decWidth,-\decBHeight) -- (0,-\decSHeight) -- cycle;
			\coordinate (-encCenter) at (\decWidth/2,0);
			\coordinate (-encOut) at (\decWidth+0.1,0);
		},
		para1/.pic =
		{
			\draw (0,\decSHeight) -- (\paraWidth*\decWidth,\decBHeight) -- (\paraWidth*\decWidth,\decBHeight-\decSHeight) -- (0,0) -- cycle;
			\coordinate (-paraCoord) at (1.4*\paraWidth*\decWidth,\decSHeight);
			\coordinate (-OTimesCoord) at (3*\paraWidth*\decWidth,\decSHeight);
		},
		arrow/.style=
		{
			line width=3, 
			-{Triangle[length=1.5mm, width=3mm]},
			shorten >=5pt, 
			shorten <=5pt, 
		}
	}
	\def \decWidth{2}  % width of decoder trapezium
	\def \decSHeight{1} % small half-height of decoder trapezium
	\def \decBHeight{1.5}  % tall height of decoder trapezium
	\def \paraWidth{0.3} % parallelogram-output relative width
	\def \del{0.05} % half-delta between para2 and para3
	\def \linewidth{2}
	
	\begin{tikzpicture}
		[
		node distance=5mm, % space between drawn parts
		every node/.style={align=center},
		]
		
		
		\node (middleSpaceFE) 
		[
		%draw,
		minimum width=3cm,
		minimum height=3*\decSHeight cm,
		]
		{};
		\node (middleSpaceRE) 
		[
		%draw,
		below=of middleSpaceFE.south,
		minimum width=3cm,
		minimum height=3*\decSHeight cm,
		]
		{};
		\node (middleSpaceExtraSouth) 
		[
		%draw,
		below=of middleSpaceRE.south,
		minimum width=3cm,
		minimum height=1*\decSHeight cm,
		]
		{Sample $\varepsilon_b$ from $N(0, I_p)$};
		\node (middleSpaceExtraNorth) 
		[
		%draw,
		above=of middleSpaceFE.north,
		minimum width=3cm,
		minimum height=1*\decSHeight cm,
		]
		{Sample $\varepsilon_u$ from $N(0, I_d)$};
		\pic (rightDec)[right=of middleSpaceFE.east] {decoderShape};
		\pic (leftEncFE)[left=of middleSpaceFE.west, rotate=180] {decoderShape};
		\pic (leftEncRE)[left=of middleSpaceRE.west, rotate=180] {decoderShape};
		\pic (paraCoordFESig) [left=of middleSpaceFE.west] {para1};
		\pic (paraCoordFEMu) [left=of middleSpaceFE.west, yscale=-1] {para1};
		\pic (paraCoordREMu)[left=of middleSpaceRE.west] {para1};
		\pic (paraCoordRESig) [left=of middleSpaceRE.west, yscale=-1] {para1};
		\node at (rightDec-encCenter) {FE Decoder};
		\node at (leftEncFE-encCenter)(FEText) {FE Encoder};
		\node at (leftEncRE-encCenter)(REText) {RE Encoder};
		\node at (paraCoordFEMu-paraCoord) {$\mu_u$};
		\node at (paraCoordFESig-paraCoord) {$\tau^2_u$};
		\node at (paraCoordREMu-paraCoord) {$\mu_b$};
		\node at (paraCoordRESig-paraCoord) {$\tau^2_b$};
%		\def\d{0.8}
%		\coordinate (u) at (\d,0);
%		\draw [arrow] ($(leftEncFE-encOut)-(u)$) node [anchor=east](Xfe) {\huge $X$} -- ++(u);
%		\draw [arrow] ($(leftEncRE-encOut)-(u)$) node [anchor=east](Xre) {\huge $X$} -- ++(u);
		\node at (-2.5*\decWidth, -1.2*\decBHeight)(X) {\huge $X$};
		\draw[-{Triangle[length=1.5mm, width=3mm]}, line width=\linewidth] (X) -- (FEText.west);
		\draw[-{Triangle[length=1.5mm, width=3mm]}, line width=\linewidth] (X) -- (REText.west);
		
		\node [below=of middleSpaceExtraNorth.south](X1) {\Huge $\otimes$};
		\node [below=of middleSpaceExtraNorth.south, yshift=-1.1*\decSHeight cm](P1) {\Huge $\oplus$};
		\draw[line width=\linewidth,shorten >=-4.1] (middleSpaceExtraNorth) -- (X1);
		\draw[line width=\linewidth,shorten >=-3.9,shorten <=-4] (X1) -- (P1);
		\draw[line width=\linewidth,shorten >=-5] (-0.8, 1.07) -- (X1);
		\draw[line width=\linewidth,shorten >=-7] (-0.8,-1) -- (P1);
		\draw[-{Triangle[length=1.5mm, width=3mm]}, line width=\linewidth,shorten <=-5] (P1) -- (2, 0) node[above, midway] {\large $u$};
		
		\node [above=of middleSpaceExtraSouth.north](X2) {\Huge $\otimes$};
		\node [above=of middleSpaceExtraSouth.north, yshift=1.1*\decSHeight cm](P2) {\Huge $\oplus$};
		\draw[line width=\linewidth,shorten >=-4] (middleSpaceExtraSouth) -- (X2);
		\draw[line width=\linewidth,shorten >=-4,,shorten <=-4] (X2) -- (P2);
		\draw[line width=\linewidth,shorten >=-5] (-0.8, -4.6) -- (X2);
		\draw[line width=\linewidth,shorten >=-7.3] (-0.8, -2.6) -- (P2);
		\node (D2) at (2, -3.51) {\Huge $\odot$};
		\draw[line width=\linewidth,shorten >=-5, ,shorten <=-5] (P2) -- (D2) node[above, midway] {\large $b$};
%		\node (B) at (4, -3.51) {\Large $B$};
		\node at (4, -3.51)(X3) {\Huge $\otimes$};
		\node [below=of X3, yshift=-1cm](Zre) {\huge $Z$};
		\draw[line width=\linewidth,shorten >=-5,shorten <=-5.5] (D2) -- (X3) node[above, midway] {\large $B$};
		
		\draw[line width=\linewidth,shorten >=-4.5] (Zre) -- (X3);
		
		\node [above right=of X3.east, yshift=1cm](P3) {\Huge $\oplus$};
		\draw[line width=\linewidth,shorten >=-6] (rightDec-encOut) -- (P3) node[above, midway, right] {\large $f(u)$};
		\draw[line width=\linewidth,shorten >=-7, ,shorten <=-6.2] (X3) -- (P3) node[below, midway, right] {\large $ZB$};
%		\draw (rightDec-encOut) --  node [anchor=west] {\large$f(u)$};

		\node [right=of P3.east](out) {\huge $\hat{X}$};
		\draw[-{Triangle[length=1.5mm, width=3mm]}, line width=\linewidth,shorten <=-5](P3)--(out);
		
	\end{tikzpicture}
\end{document}
